Constructing a Hydrogen Line Library for Ly{\alpha} Emitters at Low Redshifts (z < 0.4): Estimating Dust Extinction and Assessing Paschen line Detectability with SPHEREx

Hydrogen recombination lines, one of the strongest emission lines from star-forming galaxies, are used to probe the early Universe as indicators of star formation rates and ionizing photon production rates. Ratios between different recombination lines provide clues to estimate dust attenuation, in addition to the H II region physical diagnostics. To prepare for future near-infrared spectral surveys and optical narrow-band imaging surveys aiming for hydrogen lines in different redshifts, we construct hydrogen recombination line libraries by compiling data from published literature. Our compilation includes 260 galaxies mostly at z < 0.4, of which at least one hydrogen recombination line is observed. The specific hydrogen emission lines under investigation encompass three Balmer lines (H{\alpha}, H\b{eta} and H{\gamma}) and Ly{\alpha} line. Of the compiled galaxies, we estimated dust extinction for 85 galaxies that have detections of at least two Balmer lines, by assuming the Case B recombination and Calzetti extinction curve, based on which Ly{\alpha} escape fraction is also inferred. For each of the 14 galaxies with detections of all three Balmer lines, we optimized the extinction curve so that it yields consistent E(B-V) values across the three possible Balmer line ratios, showing the variety in the slope of the dust attenuation curve. We further evaluated the feasibility of studying hydrogen emission line-selected galaxies with future spectral surveys such as SPHEREx by modeling the Paschen lines of our galaxy sample.

==> TableA1_full.txt <==
# Title: Constructing a Hydrogen Line Library for Lya emitters at low redshifts (z <= 0.4) : Estimating dust extinction and assessing Paschen line detectability with SPHEREx
# Authors: Junho Song, Hyunmi Song, and Hyunjin Shim
#
# Table: Compiled properties of the 260 low-z Lya emitters
# =====================================================================
# Column Descriptions:
# --------------------------------------------------------------------------------
#   Bytes Format Units        		Label              	Explanations
# --------------------------------------------------------------------------------
#   1-  4  I4     ---				ID					Object identification number
#   6- 15  F10.6  deg				RA					Right Ascension in decimal degrees (J2000)
#  17- 26  F10.6  deg				DEC					Declination in decimal degrees (J2000)
#  28- 33  F6.4   ---				Redshift			redshift
#  35- 39  F5.2   mag				W1					catWISE W1-band magnitude
#  41- 48  F8.4   1e-15erg/s/cm2	F_Lya				Ly-alpha line flux
#  50- 57  F8.2   1e-15erg/s/cm2	F_Ha				H-alpha line flux
#  59- 64  F6.2   1e-15erg/s/cm2	e_FHa				Uncertainty in H-alpha flux
#  66- 71  F6.2   1e-15erg/s/cm2	F_Hb				H-beta line flux
#  73- 77  F5.2   1e-15erg/s/cm2	e_FHb				Uncertainty in H-beta flux
#  79- 83  F5.2   1e-15erg/s/cm2	F_Hg				H-gamma line flux
#  85- 89  F5.2   1e-15erg/s/cm2	e_FHg				Uncertainty in H-gamma flux
#  91- 96  F6.2   mag          		E(B-V)_Calzetti    	Color excess derived assuming Case B recombination and Calzetti attenuation law (1)
#  98-102  F5.2   mag          		e_E(B-V)_Calzetti	Uncertainty in Calzetti E(B-V)
# 104-109  F6.2   ---          		delta              	Optimized slope index of the dust attenuation curve (2)
# 111-115  F5.2   mag          		E(B-V)_optimized	Optimized color excess (3)
# 117-121  F5.2   mag          		e_E(B-V)_optimized	Uncertainty in optimized E(B-V)
# 123-128  F6.2   %            		f_esc(Lya)          Ly-alpha escape fraction (4)
# 130-132  A3     ---          		Reference			Reference code (5)
# --------------------------------------------------------------------------------
#
# Notes:
#	(1) Negative values in E(B-V)_Calzetti arise from observed Balmer decrements scatter (e.g. H_alpha/H_beta < 2.86)
#	due to flux measurement uncertainties or stellar absorption corrections.
#	(2) delta is optimized only for galaxies with all three Balmer lines (H_alpha, H_beta, and H_gamma) detected.
#	(3) Galaxies in the physically prohibited region (delta > 0) are excluded from E(B-V)_optimized calculations.
#	(4) Intrinsic Ly-alpha flux for f_esc(Lya) is inferred from dust-corrected H_alpha flux assuming Case B recombination ((Lya/Ha)_int = 8.7).
#	(5) Reference codes :
#		O14 = Östlin et al. (2014); S09 = Scarlata et al. (2009); C11 = Cowie et al. (2011);
#		F11 = Finkelstein et al. (2011); A14 = Atek et al. (2014); W17 = Wold et al. (2017)
#	(6) The value -999 indicates unavailable or non-detected data.
# =====================================================================

   0 144.556200  54.473600 0.1021 14.79  67.4139    64.50   0.66  20.00  0.25  8.46  0.15   0.10  0.01  -4.27  0.17  0.02   8.77 O14
   1 195.423000  29.381400 0.0574 14.82   2.6169    22.60   0.27   5.70  0.12  2.10  0.08   0.28  0.02  -3.44  0.42  0.03   0.56 O14
   2 202.183600  43.930700 0.0280  -999 484.8874   207.00   2.39  66.80  0.79 30.90  0.46   0.07  0.01   -999  -999  -999  21.82 O14
   3 209.962200  57.439700 0.0338  -999 256.7826   117.00   1.45  38.30  0.49 16.80  0.29   0.06  0.02  -5.21  0.10  0.03  21.22 O14
   4 198.886700  62.126900 0.0311  -999  90.8618   265.00   3.07  44.40  0.52 15.00  0.27   0.63  0.01  -0.82  0.66  0.01   0.57 O14
   5  27.618400  13.149600 0.1467 16.25 -37.3950    27.80   0.23   6.84  0.15  2.85  0.07   0.30  0.02   -999  -999  -999   -999 O14
   6 125.979000  28.106000 0.0472  -999 119.8217   183.00   1.78  49.30  0.54 20.80  0.29   0.22  0.01  -0.36  0.22  0.01   3.80 O14
   7 192.557700   7.579000 0.0384  -999 126.7400    21.90   0.29   5.36  0.11  2.20  0.09   0.31  0.02   -999  -999  -999  26.09 O14
   8 199.016300  29.381700 0.0378  -999 210.1492   128.00   1.39  37.80  0.47 15.80  0.28   0.14  0.01  -3.01  0.20  0.02  12.11 O14
   9 136.770400  53.449100 0.0299 15.02 210.2744    39.60   0.45  12.90  0.17  6.00  0.12   0.06  0.01   -999  -999  -999  50.69 O14
  10 236.435500  44.264400 0.0341 15.83  -2.2493    17.60   0.22   5.94  0.12  2.77  0.09   0.03  0.02   -999  -999  -999   -999 O14
  11 141.501700  44.460000 0.1807 16.42  77.3195    26.30   0.91   7.65  0.15  3.30  0.10   0.16  0.03  -0.92  0.17  0.04  20.85 O14
  12 210.946800   6.470000 0.0844  -999 115.5667    25.00   0.27   5.53  0.11  1.90  0.08   0.39  0.02  -2.99  0.55  0.03  15.98 O14
  13 196.867700  54.447300 0.0325 14.88  11.5619   115.00   1.10  33.00  0.44 14.70  0.25   0.17  0.01   -999  -999  -999   0.69 O14
  14 215.886700  52.623700 0.2836 17.62   1.7000     1.49   0.10   0.22  0.01  -999  -999   0.74  0.07   -999  -999  -999   1.37 S09
  15 215.352600  52.655500 0.2582 15.81   1.8000     2.58   0.10   0.74  0.07  -999  -999   0.17  0.09   -999  -999  -999   4.72 S09
  16 215.180500  52.718800 0.2467 17.93   2.8700     1.18   0.08   0.32  0.05  -999  -999   0.21  0.15   -999  -999  -999  14.71 S09
  17 215.824100  52.713500 0.2770 15.63   2.6200     2.58   0.13   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  18 215.842900  52.742500 0.2774 17.63   1.2100     1.28   0.10   0.27  0.04  -999  -999   0.42  0.15   -999  -999  -999   2.97 S09
  19 214.438700  52.771900 0.2439 18.26   2.9400     0.58   0.06   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  20 214.581800  53.339300 0.2647 15.48   2.2400     1.95   0.15   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  21 214.973000  53.376400 0.1942 17.29   3.2900     2.53   0.05   0.45  0.05  -999  -999   0.59  0.10   -999  -999  -999   2.48 S09
  22 214.226200  52.411100 0.2466 16.20   3.5900     1.78   0.07   0.38  0.03  -999  -999   0.42  0.08   -999  -999  -999   6.44 S09
  23 214.795100  53.266000 0.2639 15.59   4.3800     2.43   0.12   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  24 214.291000  53.086700 0.2672 17.37   2.2500     1.10   0.06   0.30  0.06  -999  -999   0.22  0.16   -999  -999  -999  12.14 S09
  25 215.186100  52.835100 0.2518 17.21   2.5300     2.06   0.06   0.53  0.03  -999  -999   0.26  0.05   -999  -999  -999   6.31 S09
  26 214.779600  52.352200 0.2649 14.91   2.4100     1.30   0.11   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  27 215.190400  53.324800 0.2631 17.69   1.9300     1.32   0.08   0.49  0.04  -999  -999  -0.05  0.08   -999  -999  -999   -999 S09
  28 214.300800  52.599100 0.2612 17.55   2.0800     1.34   0.06   0.50  0.04  -999  -999  -0.06  0.08   -999  -999  -999   -999 S09
  29 215.133000  52.799400 0.2517 17.06   4.1100     1.41   0.03   0.41  0.03  -999  -999   0.16  0.06   -999  -999  -999  20.39 S09
  30 214.431100  52.468300 0.2079  -999   7.6700     2.03   0.08   0.68  0.09  -999  -999   0.03  0.12   -999  -999  -999  39.56 S09
  31 219.844600  35.307500 0.2477 16.99   5.8800     3.86   0.10   0.99  0.06  -999  -999   0.26  0.06   -999  -999  -999   7.87 S09
  32 219.092200  34.942100 0.2685 18.63   4.3300     2.06   0.06   0.75  0.04  -999  -999  -0.04  0.06   -999  -999  -999   -999 S09
  33 219.577000  35.630500 0.2618 18.01   6.0500     1.80   0.08   0.54  0.04  -999  -999   0.12  0.07   -999  -999  -999  26.48 S09
  34 219.100400  34.993500 0.2145 15.52   4.3400     0.71   0.05   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  35 218.695400  35.284400 0.1902 15.05   4.0900     3.66   0.40   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  36 219.152900  34.842800 0.2796 15.64  10.1000     4.41   0.11   0.96  0.05  -999  -999   0.40  0.05   -999  -999  -999   7.61 S09
  37 219.026200  35.458600 0.2493 17.97   4.0500     1.52   0.08   0.41  0.05  -999  -999   0.23  0.12   -999  -999  -999  15.21 S09
  38 219.055800  35.729100 0.2596 18.63   3.7000     0.74   0.05   0.24  0.03  -999  -999   0.07  0.12   -999  -999  -999  46.44 S09
  39 219.243300  35.597700 0.2058 14.62   2.3200     3.83   0.15   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 S09
  40 259.211000  59.964200 0.1815 16.16  22.2000    21.40   0.20   6.10  0.14  -999  -999   0.17  0.02   -999  -999  -999   6.98 S09
  41 258.149200  59.946800 0.2203 17.82   2.8700     3.21   0.07   0.98  0.08  -999  -999   0.11  0.07   -999  -999  -999   7.26 S09
  42 258.591800  59.833300 0.2297 17.64   6.1800     1.23   0.05   0.40  -999  -999  -999   0.07  0.03   -999  -999  -999  47.16 S09
  43  53.222000 -27.809100 0.2277 16.34   9.0300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  44 259.748300  59.825800 0.3717  -999   3.4400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  45  53.340400 -27.560900 0.2767 16.60   4.7200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  46  53.195100 -27.787400 0.2277  -999   4.4300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  47 219.193000  35.417600 0.3697 14.90   4.1900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  48  52.976500 -28.238600 0.2824 15.93   5.6700     0.47   1.00   0.21  0.01  -999  -999  -0.21  1.82   -999  -999  -999   -999 C11
  49  53.496400 -27.966500 0.3630 15.89   3.4000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  50 215.533800  52.873700 0.3055  -999   3.2000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  51  53.049800 -28.025100 0.2191 17.70   4.9400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  52 190.041400  62.561700 0.2104 15.45   7.4600    12.60   -999   3.16  -999  -999  -999   0.28  0.00   -999  -999  -999   2.85 C11
  53  53.001900 -28.182600 0.2795 17.41   2.2100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  54 214.728900  53.130000 0.2047  -999   4.1700     1.26   -999   0.32  -999  -999  -999   0.28  0.00   -999  -999  -999  15.91 C11
  55 219.746100  34.960600 0.3740 16.16   3.6400     0.50   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  56 215.463200  52.830900 0.2018 15.45   2.5300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  57  53.174300 -28.190300 0.2076 17.88  17.2000     3.85   0.09   1.42  0.04  -999  -999  -0.05  0.03   -999  -999  -999   -999 C11
  58 218.764600  34.821200 0.3782 17.65   2.0400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  59  53.045300 -27.378300 0.3083 18.05   2.6700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  60 150.294800   2.346900 0.2508  -999   5.5100     3.16   -999   1.00  -999  -999  -999   0.09  0.00   -999  -999  -999  15.43 C11
  61 150.116000   1.951000 0.2680 17.64  11.1000     7.94   -999   2.00  -999  -999  -999   0.28  0.00   -999  -999  -999   6.80 C11
  62  53.541300 -28.255500 0.3430 15.11   1.6200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  63  53.711500 -27.876600 0.3371 15.60   3.2100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  64  52.574100 -27.741500 0.2623 17.55   1.4700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  65  53.025000 -28.161100 0.2219 15.30   1.2900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  66  53.389500 -27.946200 0.4293 17.76   2.8800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  67 214.733200  52.992200 0.2882 17.04   2.2600     3.16   -999   0.63  -999  -999  -999   0.48  0.00   -999  -999  -999   1.89 C11
  68  53.240500 -28.388300 0.2191 16.22   4.9400     1.70   0.03   0.43  0.02  -999  -999   0.28  0.04   -999  -999  -999  14.28 C11
  69  52.869700 -28.283400 0.2162 14.85   1.2500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  70   9.520500 -43.874600 0.2220 14.66   5.0200     1.10   0.03   0.42  0.04  -999  -999  -0.08  0.08   -999  -999  -999   -999 C11
  71 150.413200   2.563600 0.3889 18.04   4.6900     3.98   -999   1.26  -999  -999  -999   0.08  0.00   -999  -999  -999  10.44 C11
  72 219.334000  34.757600 0.3285 17.79   4.4900     1.58   -999   0.63  -999  -999  -999  -0.11  0.00   -999  -999  -999   -999 C11
  73 219.086900  34.672000 0.3740  -999   2.3500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  74 219.356300  34.685600 0.2944 15.20   3.1000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  75  52.978500 -28.235900 0.3198 15.86   2.1800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  76  53.102900 -27.977100 0.3803 17.86   1.6000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  77 214.593500  52.306700 0.2392 18.75   1.5100     1.58   -999   0.50  -999  -999  -999   0.08  0.00   -999  -999  -999   8.50 C11
  78  53.061600 -28.186500 0.2651 15.82   2.2700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  79  52.962200 -28.189000 0.2162 15.40   4.5300     0.46   -999   0.16  0.04  -999  -999   0.00  0.69   -999  -999  -999 111.65 C11
  80  53.711300 -27.729300 0.3227 16.76   3.3900     2.77   -999   0.99  0.04  -999  -999  -0.02  0.05   -999  -999  -999   -999 C11
  81 149.873800   1.832900 0.2076 16.73   1.4000     1.26   -999   0.32  -999  -999  -999   0.28  0.00   -999  -999  -999   5.34 C11
  82 218.718300  35.547500 0.1977 18.41   2.3600     2.51   -999   0.63  -999  -999  -999   0.28  0.00   -999  -999  -999   4.55 C11
  83  53.586800 -28.065700 0.3602 18.32   1.9000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  84  53.155300 -28.177500 0.2076 15.56   2.8600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  85  52.737500 -28.279400 0.2853 16.20   2.8400     1.48   0.30   0.73  0.06  -999  -999  -0.29  0.19   -999  -999  -999   -999 C11
  86  53.102700 -27.847700 0.3803 18.11   1.5600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  87 215.775800  52.779700 0.3458 18.05   1.7000     5.01   -999   1.26  -999  -999  -999   0.28  0.00   -999  -999  -999   1.64 C11
  88 149.918100   1.855900 0.2536 17.52   2.8200    12.60   -999   2.51  -999  -999  -999   0.48  0.00   -999  -999  -999   0.59 C11
  89 215.170500  53.114000 0.1989 17.90   1.7300     1.00   -999   2.00  -999  -999  -999  -1.49  0.00   -999  -999  -999   -999 C11
  90 258.683700  59.947200 0.2220 17.62   2.1900     0.63   -999   0.63  -999  -999  -999  -0.90  0.00   -999  -999  -999   -999 C11
  91 215.132100  52.799400 0.2565 17.06   3.1500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  92 261.344900  59.345500 0.3861 16.67   4.8800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  93  52.897700 -28.345800 0.2651 17.79   1.3100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  94  53.554700 -27.880100 0.2364  -999   1.8600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  95 259.465000  59.748600 0.1960 16.93   2.1500     3.98   -999   0.79  -999  -999  -999   0.48  0.00   -999  -999  -999   1.42 C11
  96 150.396500   1.756200 0.2191 17.55   1.6700     0.63   -999   0.16  -999  -999  -999   0.29  0.00   -999  -999  -999  12.67 C11
  97  52.949300 -27.402800 0.3688 15.34   1.2700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
  98  53.729600 -27.800800 0.3141  -999   6.4100     2.35   0.05   0.71  0.02  -999  -999   0.12  0.03   -999  -999  -999  21.37 C11
  99 215.477300  52.406700 0.3515 14.76   2.9800     6.31   -999   1.26  -999  -999  -999   0.48  0.00   -999  -999  -999   1.25 C11
 100 259.178100  59.548900 0.3600  -999   2.0900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 101 150.149000   2.020400 0.2709 17.44   4.0200     5.01   -999   1.26  -999  -999  -999   0.28  0.00   -999  -999  -999   3.88 C11
 102 214.970700  52.350200 0.2680 15.44   1.5700     0.40   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 103 214.521500  52.752100 0.2450 18.69   2.0600     3.98   -999   1.00  -999  -999  -999   0.28  0.00   -999  -999  -999   2.50 C11
 104 214.811200  52.390800 0.2565 17.38   1.0400     7.94   -999   2.00  -999  -999  -999   0.28  0.00   -999  -999  -999   0.64 C11
 105  53.286800 -28.333400 0.3697 17.16   1.2700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 106 214.701200  52.299200 0.2421 18.91   1.4000     0.79   -999   0.13  -999  -999  -999   0.68  0.00   -999  -999  -999   2.55 C11
 107  52.551200 -28.025400 0.2479  -999   1.4900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 108  52.550300 -28.028800 0.2479  -999   1.2100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 109 214.732100  52.824600 0.2680 15.66   1.2700     0.25   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 110  53.301200 -28.022900 0.2911 16.52   1.1600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 111 259.379600  59.487500 0.2997 15.60   3.1900     5.01   -999   1.00  -999  -999  -999   0.48  0.00   -999  -999  -999   1.68 C11
 112  53.080000 -27.745900 0.2191 17.85   1.6000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 113  52.999300 -28.164400 0.2392 16.88   2.2800     3.33   0.16   0.73  0.05  -999  -999   0.40  0.07   -999  -999  -999   2.31 C11
 114  52.755100 -27.715300 0.3141 17.47   1.6900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 115  53.258500 -28.357700 0.2507 17.73   2.5200     0.91   0.24   0.25  0.01  -999  -999   0.21  0.23   -999  -999  -999  16.90 C11
 116 215.500100  53.168500 0.2392 16.67   0.8080     0.63   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 117  53.471200 -28.248100 0.2018  -999   2.2600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 118 214.907200  52.507100 0.2853 16.47   1.3000     0.50   -999   0.16  -999  -999  -999   0.09  0.00   -999  -999  -999  22.75 C11
 119  52.800300 -27.800300 0.2594 18.15   0.9070     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 120  52.850500 -27.894700 0.2594 16.76   1.0200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 121 215.421500  52.359900 0.9475 18.55   3.3600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 122  53.623700 -27.893900 1.0396 18.10   1.9800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 123 258.197700  60.022800 0.7830 17.90   5.1200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 124 219.282000  35.692300 0.6630 17.64   4.0400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 125 215.237000  53.218800 0.7488 17.31   2.5500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 126  52.765300 -27.621800 0.6797 17.60   1.5800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 127  53.084000 -27.573100 0.9705 17.55   1.2900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 128  52.854700 -27.916600 0.8945  -999   1.4000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 C11
 129 214.902300  53.160000 0.2680 18.14   1.7700     0.44   0.01   0.15  0.01  -999  -999   0.01  0.04   -999  -999  -999  44.47 F11
 130 214.207900  52.838900 0.2828 17.61   1.7100     0.29   0.02   0.06  0.01  -999  -999   0.40  0.12   -999  -999  -999  19.52 F11
 131 214.069200  53.025900 0.3243 17.86   2.5800     3.10   0.02   0.88  0.01  -999  -999   0.17  0.01   -999  -999  -999   5.60 F11
 132  53.785000 -28.045400 0.3500 16.68   5.8900     2.21   0.30   0.53  0.04  -999  -999   0.32  0.13   -999  -999  -999  11.39 A14
 133  53.236000 -27.887900 0.3740 17.27   4.3500     2.85   0.04   0.95  0.04  -999  -999   0.04  0.04   -999  -999  -999  15.48 A14
 134  53.280300 -27.742400 0.2180 15.06   2.5000     0.58   0.20   0.19  0.03  -999  -999   0.06  0.32   -999  -999  -999  41.76 A14
 135  52.894700 -28.339500 0.1830 16.03   4.7900     3.41   0.17   0.96  0.09  -999  -999   0.19  0.09   -999  -999  -999   9.14 A14
 136  53.359200 -27.454300 0.3530 17.87   7.2900     0.89   1.30   0.31  0.13  -999  -999   0.00  1.30   -999  -999  -999  93.21 A14
 137  53.104500 -27.290400 0.3940 18.68   8.6500     0.86   1.21   0.46  0.04  -999  -999  -0.36  1.21   -999  -999  -999   -999 A14
 138  53.078000 -28.222400 0.2860 16.06  11.4000     5.14   0.30   1.23  0.06  -999  -999   0.32  0.07   -999  -999  -999   9.42 A14
 139  10.273300 -43.874800 0.3170 15.80   4.1400     5.49   0.11   1.50  0.06  -999  -999   0.21  0.04   -999  -999  -999   4.54 A14
 140   9.666300 -43.722500 0.2080 16.32   2.8100     1.52   0.02   0.51  0.01  -999  -999   0.04  0.02   -999  -999  -999  19.07 A14
 141   9.475200 -43.641000 0.2960 17.23   5.1700     3.36   0.26   1.13  0.06  -999  -999   0.03  0.08   -999  -999  -999  15.97 A14
 142   9.371100 -43.635600 0.3030 18.03   6.4900     2.54   0.28   1.57  0.11  -999  -999  -0.49  0.11   -999  -999  -999   -999 A14
 143  10.007800 -44.428800 0.2750 17.64   2.8100     0.90   1.20   0.33  0.04  -999  -999  -0.04  1.15   -999  -999  -999   -999 A14
 144   9.559000 -44.243600 0.2780  -999  17.9000     2.39   0.10   0.73  0.03  -999  -999   0.12  0.05   -999  -999  -999  60.38 A14
 145   9.883900 -44.191700 0.1860  -999  10.1000     1.58   0.08   0.47  0.10  -999  -999   0.14  0.47   -999  -999  -999  48.08 A14
 146  52.760100 -27.858500 0.1853 15.77   8.6300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 147  52.785500 -27.704100 0.2185  -999   2.5500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 148  52.797100 -27.882900 0.2509 18.09   1.7000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 149  52.814200 -27.831600 0.2645 18.45   6.4400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 150  52.837500 -27.913600 0.2190 15.55   6.2200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 151  52.873400 -27.580300 0.2163 17.68   2.0700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 152  52.885800 -27.835400 0.2370 18.00   2.7300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 153  52.906600 -27.645600 0.2130 15.49   1.6300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 154  52.930000 -28.196000 0.2610 18.12   1.1500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 155  52.939000 -28.177400 0.2040  -999   5.9300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 156  52.940200 -27.770900 0.2650 15.61   0.8060     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 157  52.946700 -28.136700 0.2790  -999   3.5100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 158  52.950100 -27.663000 0.2734  -999   1.6100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 159  52.958400 -28.136500 0.3020 17.63   5.5800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 160  52.979600 -28.212700 0.2250 18.30   7.0400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 161  53.001000 -28.182500 0.2900  -999   2.2700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 162  53.010400 -28.186900 0.3000  -999   1.4600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 163  53.018100 -28.074800 0.0990 15.02  17.7000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 164  53.049400 -28.153200 0.1520 15.00   4.1300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 165  53.056200 -28.068300 0.1940 15.31   4.4800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 166  53.059100 -27.517400 0.2150 16.07   3.4800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 167  53.067700 -28.219100 0.2782 18.54   2.6800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 168  53.082500 -27.689700 0.2473 15.74   1.4000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 169  53.088000 -27.512400 0.1910  -999   3.7700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 170  53.088300 -27.934000 0.2567  -999   0.9510     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 171  53.091500 -27.591400 0.2613  -999   1.8200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 172  53.107200 -27.982600 0.2265 18.02   4.4800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 173  53.107700 -27.499100 0.1320  -999   6.1500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 174  53.134400 -27.951600 0.2257  -999   1.5300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 175  53.144700 -27.785500 0.4010  -999   0.2950     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 176  53.154100 -28.177400 0.2683  -999   2.3700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 177  53.159200 -27.496300 0.3601  -999   0.3380     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 178  53.171800 -27.605700 0.3456 18.38   1.7800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 179  53.184700 -27.860900 0.3941 15.58   0.8460     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 180  53.185200 -27.754000 0.8586 18.04   0.1100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 181  53.201900 -27.764100 2.1647 18.45   0.0049     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 182  53.213900 -28.051600 0.3035 15.82   1.8700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 183  53.223900 -28.117800 1.1660  -999   0.0820     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 184  53.279500 -27.742600 0.2654 15.34   1.4600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 185  53.393000 -28.191000 0.2340 16.23   6.5900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 186  53.444500 -27.793500 0.3390 17.65   6.6100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 187  53.464000 -27.599800 0.2690 15.43   0.7980     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 188  53.489200 -27.819600 0.2690 17.14   1.1300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 189  53.555100 -27.879600 0.2510  -999   1.3200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 190 214.383100  52.769500 0.2430  -999   2.8300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 191 214.467000  52.721400 0.2620  -999   1.6900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 192 214.495600  52.636400 0.2084  -999   2.3600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 193 214.501200  52.733700 0.2663  -999   2.4100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 194 214.541800  52.783300 0.3841  -999   2.8400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 195 214.588900  52.957100 0.3540  -999  17.6000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 196 214.640700  53.094600 0.1858  -999   8.0100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 197 214.688000  52.949800 0.2624  -999  13.4000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 198 214.714300  52.416600 0.2201  -999   2.9500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 199 214.733000  52.993100 0.2650 17.04   2.6700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 200 214.749800  52.391600 0.2825 14.66   3.9200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 201 214.812200  52.390700 0.4243 17.38   0.4480     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 202 214.815100  52.807100 0.2770 16.97   1.4500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 203 214.815200  53.046200 0.4519 16.83   0.3210     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 204 214.836300  53.045600 0.2233 16.41   2.3200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 205 214.854700  52.392600 0.2400  -999   1.4900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 206 214.894900  52.949900 1.0404  -999   0.1060     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 207 214.912100  52.513900 0.2500  -999   2.3100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 208 214.948300  52.384700 0.2890 16.52   1.4500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 209 214.998600  52.712000 0.2170 17.09   2.9700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 210 215.045100  52.708900 0.2524 17.32   1.1600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 211 215.048700  52.485100 0.2130  -999   1.3800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 212 215.049100  52.689700 0.2442  -999   1.1700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 213 215.055200  52.899400 0.2670 16.64   5.4800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 214 215.056800  52.781100 0.2490 18.36   1.7700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 215 215.181400  52.603300 0.5491 15.57   3.7500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 216 215.212500  52.725400 0.2210  -999   2.3200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 217 215.341500  52.634800 0.2810 16.27   3.8800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 218 215.376000  52.884700 0.2870 17.95   0.9490     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 219 215.399700  52.527600 0.2750  -999  11.0000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 220 215.417800  52.586900 0.2710  -999   1.4900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 221 215.525000  52.616300 0.3025  -999   4.1200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 222 215.686900  52.801600 0.3790  -999   2.3300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 223 218.679900  35.181200 0.2865 18.51   1.2000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 224 218.935900  35.005600 0.2130 17.33   8.3400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 225 218.985000  34.835100 0.2750 15.33   4.4700     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 226 219.023500  35.458200 0.2020 15.85   2.6500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 227 219.056100  34.803700 0.2810 15.11   2.2800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 228 219.077100  34.941700 0.2940  -999   5.9300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 229 219.197900  35.435100 0.2190 18.11  11.3000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 230 219.199000  35.175700 0.2500 16.23   2.8500     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 231 219.388100  35.370200 0.2300 15.95   4.1300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 232 219.409900  35.375600 0.2840 15.52   2.5600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 233 219.437700  35.473800 0.2800 15.51  15.6000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 234 219.523600  34.980400 0.2040  -999  85.7000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 235 149.761600   2.318500 0.2530  -999  48.1000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 236 149.793100   2.125700 0.3160  -999  12.9000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 237 149.804400   2.311600 0.2770 17.07   3.2600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 238 149.837300   2.242000 0.3380 16.93   4.4000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 239 149.840600   2.151700 0.3630 18.27   5.3800     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 240 149.852800   2.246400 0.5480 18.39   1.0900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 241 149.874500   2.147200 0.3000  -999   1.3000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 242 149.915400   2.477300 0.2030  -999   7.2100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 243 149.917600   1.856100 0.2390 17.52   4.6600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 244 149.930800   2.084300 0.2810 18.34   1.9900     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 245 149.932800   2.172900 0.2290 17.55   3.0200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 246 149.960400   2.417000 0.2620  -999   2.8000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 247 149.995600   1.824700 0.3340 18.23   1.1600     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 248 150.013000   2.193800 0.2830 17.88   3.0300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 249 150.028000   2.373400 0.3550 14.50   0.9200     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 250 150.080600   2.077500 0.2450 18.17   2.5400     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 251 150.105500   1.981600 0.2110  -999 347.0000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 252 150.115700   1.951500 0.2580 17.64  13.0000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 253 150.134600   1.955800 0.2780  -999   9.1000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 254 150.170000   2.309300 0.2420 17.27   4.1300     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 255 150.179800   2.110400 0.3580 15.01   8.8100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 256 150.198600   2.068500 0.2330  -999   4.6100     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 257 150.232600   1.943300 0.2130 15.43  13.5000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 258 150.277600   2.084100 0.1810 15.77  14.1000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17
 259 150.388400   2.416900 0.2480 17.02   5.4000     -999   -999   -999  -999  -999  -999   -999  -999   -999  -999  -999   -999 W17

